Masksembles for Uncertainty Estimation

Deep neural networks have amply demonstrated their prowess but estimating the reliability of their predictions remains challenging. Deep Ensembles are widely considered as being one of the best methods for generating uncertainty estimates but are very expensive to train and evaluate. MC-Dropout is another popular alternative, which is less expensive, but also less reliable. Our central intuition is that there is a continuous spectrum of ensemble-like models of which MC-Dropout and Deep Ensembles are extreme examples. The first uses an effectively infinite number of highly correlated models while the second relies on a finite number of independent models. To combine the benefits of both, we introduce Masksembles. Instead of randomly dropping parts of the network as in MC-dropout, Masksemble relies on a fixed number of binary masks, which are parameterized in a way that allows to change correlations between individual models. Namely, by controlling the overlap between the masks and their density one can choose the optimal configuration for the task at hand. This leads to a simple and easy to implement method with performance on par with Ensembles at a fraction of the cost. We experimentally validate Masksembles on two widely used datasets, CIFAR10 and ImageNet.

==> temp/results_CIFAR10_100.txt <==
\tb{In Table~\ref{tab: cifar test accuracy} we report test accuracy on CIFAR10 and CIFAR100. As one can see, all the models outperform single model, and 
simple mask activation cannot reach the performance of conventional ensembles.
\TB{From this table it is pretty hard to make any conclusions because
the number of parameters is different. We should either report those,
or somehow align them to have similar num of parameters.}
}
 It can be explained by the fact, that single model use only one forward pass to make final prediction and doesn't use advantages of averaged predictions. Gap between naive ensembles and other models could be explained in terms of number of trainable parameters, since both MC-Dropout and Masksembles are efficient-ensembles models and use small fraction of memory comparing with full ensembles. To support our point about ensembles memory capacity we ran expriments where we increased capacity of Single model (Single 4x) to match with Ensembles capacity and got results that much closer to ensembles in terms of accuracy. 

In Table~\ref{tab: cifar ece} we report results on models calibration evaluated on test data. As expected, single model shows the worst calibration among all the compared models (CITE PAPER ON NN CALIBRATION), whereas all remaining models demonstrate similarly low calibration error. 
One can mention that increased size version of single model shows comparatively low results that are similar to single model calibration, that supports our point about model's capacity: larger models could show better results in terms of accuracy, but their calibration and uncertainty measures will very likely stay the same. Well provide additional support for this statement in following section.

In Table \ref{tab: cifar ood aucs} one could find results on models on OOD detections samples evaluated on SVHN dataset and CIFARs test sets. Here we can see, that both on CIFAR10 and CIFAR100 Masksembles models show comparable to Ensembles results, outperforming both single model and MC-Dropout. As for previous metrics we evaluated Single 4x models on this task as well, proving that larger capacity of model won't necessary show better OOD, but could even make it worse, since in our case base single model outperform enlarged one on this particular task. 

==> temp/results_corrupted_datasets.txt <==
\subsection{Corrupted Datasets}

* MAYBE THAT'S A GOOD IDEA TO PUT THIS SECTION AT THE BEGINNING OF SECTION WHERE WE EXPLAIN METRICS, CAUSE ALMOST ALL EXPERIMENTS INCLUDE SOME EVALUATIONS ON CORRUPTED DATA*

Another way to asses uncertainty is to evaluate models calibration on corrupted in-domain samples. In this section we investigate behaviour of different models influenced by domain-shift induced by set of common corruptions. For this purpose following ~\cite{wen2020batchensemble},~\cite{ovadia2019can} we evaluate model calibration on recently proposed corrupted version of CIFAR10 dataset~\cite{hendrycks2019benchmarking}. In this paper authors applied 19 different corruptions to images from CIFAR and Imagenet and offered 5 levels of severity of such corruptions. For model evaluation we train networks on data from clean CIFAR10 and then use corrupted version as a testset for evaluation. Results are visualized in form of boxplots, where each box represents the quantiles summarizing the results across all types of corruptions while the error bars indicate the minimum and maximal values of metrics across different skew types.

Fig~\ref{fig: cifar10 corrupted corr} and~\ref{fig: cifar10 corrupted scale} represent models calibration evaluated on corrupted data with increasing skewness. For results on Fig \ref{fig: cifar10 corrupted corr} we trained Masksembles models with different dropout rate values (which correspond to different correlation values) and fixed capacity that equals to capacity on single vanilla model. As we can see it from plots, for every skewness level when we decrease correlation between Masksembles models we gradually traverse from single models calibration to Ensembles calibration, whereas model's accuracy stays almost unchanged. At the same time, MC-Dropout model shows worse calibration metrics in terms of average, quantile and maximal values and demonstrate similar accuracy results. \ND{Do we really need to point at this? $\rightarrow$ }. It's worth to mention, that slight decrease in accuracy of Masksembes against Ensembles could be explained by smaller capacity. 
